Spike-based building blocks for performing logic operations using Spiking Neural Networks on SpiNNaker

One of the most interesting and still growing scientific fields is neuromorphic engineering, which is focused on studying and designing hardware and software with the purpose of mimicking the basic principles of biological nervous systems. Currently, there are many research groups developing practical applications based on neuroscientific knowledge. This work provides researchers with a novel toolkit of building blocks based on Spiking Neural Networks that emulate the behavior of different logic gates. These could be very useful in many spike-based applications, since logic gates are the basis of digital circuits. The designs and models proposed are presented and implemented on a SpiNNaker hardware platform. Different experiments were performed in order to validate the expected behavior, and the obtained results are discussed. The functionality of traditional logic gates and the proposed blocks is studied, and the feasibility of the presented approach is discussed.

==> Estructura.txt <==
% TODO:
%
% 1) INTRODUCCIÓN: 
%   * Neuroingeniería (qué es, importancia, avances recientes y referencias)
%   * Referencias a grupos de investigación (?)
%   * Spikes y SNNs
%   * Spinnaker (qué es, para qué sirve, cuándo y dónde empezó). Otros simuladores, etc
%   * Puertas lógicas como herramientas de construcción de redes. Emulación de comportamientos.
%   * "Modelan" Ciertas partes de las regiones cerebrales de las que se sabe su funcionamiento pero no las bases biológicas
%   * No algoritmos. Lógica pulsante (spiking logic), algo parecido a Boolean logic
%   * Puertas basada en pesos y no oarámetros de neuronas
%   * Intención de lanzar una biblioteca en Python, pública
%
% 2) DISEÑO DE PUERTAS LÓGICAS
% --- Puertas más biológicas ---
%   1) OR
%   2) AND (Classic)
%   3) Flip-flop
%   4) Switch (asynchronous oscillator)
%   5) XOR
%
% --- Puertas menos biológicas ---
%   6) Constant Spike Source
%   7) NOT
%   8) Synchronous oscillator
%   9) AND (Fast)
%   10) Flank detector
%
% 3) RESULTADOS
%   1) Gráficas con spikes/voltajes* y trazas
%   2) Tabla de recursos utilizados para todas las puertas (y delays). Suposición min_delay=1
%   3) Comparación AND classic/fast. Simplificación de la puerta AND para disminuir delays
%   4) Tabla de recursos utilizados

% 4) CONCLUSIONES/DISCUSIÓN:
%   * Puertas lógicas digitales vs Puertas lógicas con redes pulsantes 
%   (analogías, oscilador síncrono, etc)
%   * Menos conexiones y puertas = Mayor simplicidad y, por tanto, mayor rapidez (menos delay)
%   * Puertas más bioinspiradas y menos bioinspiradas
%   * NOT behaviour y ley de la conservación de la energía
%   * Componentes más complejos (decoder, multiplexor, registros...) y componentes futuros
%
% 5) REFERENCIAS

==> todo.txt <==
-> Cambiar nombre Flip-Flop por latch
-> Corregir tabla de recursos (no incluir el CSS dentro)
-> Arreglar synchronous oscillator (n y no 2n - 1)
